Developments in heavy quarkonium spectroscopy

We summarize recent developments in heavy quarkonium spectroscopy, relying on previous review articles for the bulk of material available prior to mid-2010. This note is intended as a mini-review to appear in the 2012 Review of Particle Physics published by the Particle Data Group.

==> enumitem.sty.txt <==
% +--------------------------------------------------+
% | Typeset enumitem.tex to get the documentation.   |
% +--------------------------------------------------+
%
% Copyright (c) 2003-2009 by Javier Bezos.
% All Rights Reserved.
%
% This file is part of the enumitem distribution release 2.2
% -----------------------------------------------------------
% 
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2003/12/01 or later.
% 
% This work has the LPPL maintenance status "maintained".
% 
% The Current Maintainer of this work is Javier Bezos.
%
% Notes
% ~~~~~
%
% The tag enit@ is used through the style

% Tasks:
% -runin
% -ref*, for adding stuff in the same fashion as label*
%
% Release
% ~~~~~~~

\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{enumitem}[2009/05/18 v2.2 Customized lists]

% The package uses a token register very often. To be on the
% safe side, instead of \toks@, etc., a new one is declared:

\newtoks\enit@toks

\@ifundefined{define@key}{\RequirePackage{keyval}}{}%

\newlength{\labelindent}

% Vertical spacing

\define@key{enumitem}{topsep}{%
  \setlength{\topsep}{#1}}

\define@key{enumitem}{itemsep}{%
  \setlength{\itemsep}{#1}}

\define@key{enumitem}{parsep}{%
  \setlength{\parsep}{#1}}

\define@key{enumitem}{partopsep}{%
  \setlength{\partopsep}{#1}}

% Horizontal spacing

\define@key{enumitem}{itemindent}{%
  \setlength{\itemindent}{#1}}

\define@key{enumitem}{listparindent}{%
  \setlength{\listparindent}{#1}}

\define@key{enumitem}{labelwidth}{%
  \setlength{\labelwidth}{#1}}

\define@key{enumitem}{labelindent}{%
  \setlength{\labelindent}{#1}}

\define@key{enumitem}{rightmargin}{%
  \setlength{\rightmargin}{#1}}

\define@key{enumitem}{leftmargin}{%
  \if*#1%
    \def\enit@calcleft{%
      \enit@calclabel
      \leftmargin\labelwidth
      \advance\leftmargin\labelsep
      \advance\leftmargin\labelindent
      \advance\labelindent-\itemindent}%
  \else
    \setlength{\leftmargin}{#1}%
  \fi}

\define@key{enumitem}{labelsep}{%
  \if*#1%
    \def\enit@calcleft{%
      \advance\labelindent-\itemindent
      \enit@calclabel
      \labelsep\leftmargin
      \advance\labelsep-\labelwidth
      \advance\labelsep-\labelindent}%
  \else
    \setlength{\labelsep}{#1}%
  \fi}

\define@key{enumitem}{widest}{%
  \expandafter\def
  \csname enit@widest\@enumctr\endcsname{#1}}

\def\enit@calclabel{%
  \begingroup
    \enit@calcdefs
    \settowidth\labelwidth{\@itemlabel}%
    \xdef\enit@a{\labelwidth\the\labelwidth\relax}%
  \endgroup
  \enit@a}

\let\enit@calcdefs\@empty

% Used below to gobble \c@ from the internal representation
% of counters.

\def\@gobblethree#1#2#3{}

\def\enit@calcdef#1#2#3{%
  \let#2#1%
  \def#1##1{%
    \@ifundefined{enit@widest\expandafter\@gobblethree\string##1}% if no widest key
      {#3}%
      {\csname enit@widest\expandafter\@gobblethree\string##1\endcsname}}}

% Resume and start

\define@key{enumitem}{resume}[]{%
  \@nameuse{enit@resume@\@currenvir}\relax}

\define@key{enumitem}{start}[\@ne]{%
  \csname c@\@listctr\endcsname#1\relax
  \advance\csname c@\@listctr\endcsname\m@ne}

\define@key{enumitem}{resume*}[]{%
  \PackageError{enumitem}%
    {Invalid resume* ignored}%
    {resume* has to be the only key in the optional argument}%
  \@nameuse{enit@resume@\@currenvir}\relax}
  
% How the label is aligned
    
\def\enit@alignleft{%
  \def\makelabel##1{\rlap{\enit@format##1}\hss}}

\define@key{enumitem}{align}{%
  \csname enit@align#1\endcsname}

% Penalties
  
\define@key{enumitem}{beginpenalty}{%
  \@beginparpenalty#1\relax}
  
\define@key{enumitem}{midpenalty}{%
  \@itempenalty#1\relax}

\define@key{enumitem}{endpenalty}{%
  \@endparpenalty#1\relax}
   
% Font

\define@key{enumitem}{font}[]{%
  \def\enit@format{#1}}

% description specific keys

\define@key{enumitem}{style}[normal]{%
  \edef\enit@descstyle{%
    \expandafter\noexpand\csname enit@#1style\endcsname}}

\let\enit@normalstyle\@firstofone

% Labels and refs

\define@key{enumitem}{label}{%
  \@nameuse{enit@set\enit@type label}{#1}}

\define@key{enumitem}{label*}{%
  \ifnum\enit@depth=\@ne
    \@nameuse{enit@set\enit@type label}{#1}%
  \else % no level 0
    \advance\enit@depth\m@ne
    \enit@toks{#1}%
    \edef\enit@a{%
      \noexpand\@nameuse{enit@set\enit@type label}{%
        \expandafter\noexpand\csname label\enit@prevlabel\endcsname
        \the\enit@toks}}%
    \enit@a
    \advance\enit@depth\@ne  
  \fi}

\def\enit@setenumlabel#1{%
  \enit@normlabel{#1}% Returns \enit@a
  \expandafter\let\@itemlabel\enit@a
%ie, redefine \labelenumX or \labelitemX.
  \ifx\enit@ref\relax\expandafter\enit@reflabel\enit@a\z@\fi}
%ie, only if there is not a previous ref=

\def\enit@setitemlabel#1{%
  \expandafter\def\@itemlabel{#1}%
  \def\enit@a{#1}%
  \ifx\enit@ref\relax\enit@reflabel{#1}\z@\fi}

\let\enit@setdesclabel\enit@setitemlabel
  
\define@key{enumitem}{ref}{%
  \enit@reflabel{#1}\@ne}

%\expandafter\def\csname c@*\endcsname{\csname c@\@enumctr\endcsname}

\newcommand\AddEnumerateCounter[3]{%
  \g@addto@macro\enit@labellist{\enit@refstar#1\enit@refstar#2}%
  \enit@toks\expandafter{\enit@calcdefs}%
  \edef\enit@calcdefs{%
    \the\enit@toks
    \noexpand\enit@calcdef
    \noexpand#2%
    \expandafter\noexpand\csname enit@\string#1\endcsname
    {#3}}}

\let\enit@labellist\@empty 

\AddEnumerateCounter{\arabic}{\@arabic}{0}
\AddEnumerateCounter{\alph}{\@alph}{m}
\AddEnumerateCounter{\Alph}{\@Alph}{M}
\AddEnumerateCounter{\roman}{\@roman}{viii}
\AddEnumerateCounter{\Roman}{\@Roman}{VIII}

% Short Labels

\let\enit@marklist\@empty

% shorthand, expansion

\newcommand\SetEnumerateShortLabel[2]{%
  \let\enit@a\@empty
  \def\enit@elt##1##2{%
    \def\enit@b{#1}\def\enit@c{##1}%
    \ifx\enit@b\enit@c\else
      \expandafter\def\expandafter\enit@a\expandafter{%
        \enit@a
        \enit@elt{##1}{##2}}%
    \fi}%
  \enit@marklist
  \expandafter\def\expandafter\enit@a\expandafter{%
    \enit@a
    \enit@elt{#1}{#2}}%
  \let\enit@marklist\enit@a}

\SetEnumerateShortLabel{a}{\alph*}
\SetEnumerateShortLabel{A}{\Alph*}
\SetEnumerateShortLabel{i}{\roman*}
\SetEnumerateShortLabel{I}{\Roman*}
\SetEnumerateShortLabel{1}{\arabic*}

\def\enit@replace#1#2#3{%
  \enit@toks{}%
  \def\enit@b##1#2##2\@@nil{%
    \ifx\@nil##2%
      \addto@hook\enit@toks{##1}%
    \else
      \edef\enit@a{\the\enit@toks}%
      \ifx\enit@a\@empty\else
        \PackageError{enumitem}{Extra short label ignored}%
           {There are more than one short label}%
      \fi
      \addto@hook\enit@toks{##1#3}%
      \enit@b##2\@@nil
    \fi}%
  \expandafter\enit@b#1#2\@nil\@@nil
  \edef#1{\the\enit@toks}}

% ¿Se podría dar una variante para ref?

\def\enit@first@x#1,\@nil{#1}

% This is called \enit@first one,two,three,\@nil\@@nil. If there
% are just one element #2 is \@nil, otherwise we have to remove
% the trailing ,\@nil with enit@first@x
% Returns toks@

\def\enit@first#1,#2\@@nil{%
  \in@{=}{#1}%
  \ifin@\else
    \def\enit@c{#1}%
    \@ifundefined{KV@enumitem@\expandafter\strip@prefix\meaning\enit@c}{%
    \def\enit@elt{\enit@replace\enit@c}%
    \enit@marklist % Returns \enit@toks
    \ifx\@nil#2%
      \ifx,#1,\else
        \edef\enit@c{label=\the\enit@toks}%
      \fi
    \else
      \@temptokena\expandafter{\enit@first@x#2}%
      \edef\enit@c{label=\the\enit@toks,\the\@temptokena}%
    \fi}{}%
  \fi
  \enit@toks\expandafter{\enit@c}}

\let\enit@shl@enum\enit@toks
\let\enit@shl@item\enit@toks
\let\enit@shl@desc\enit@toks

% Labels

\def\enit@normlabel#1{%
  \begingroup
    \enit@labellist
    \protected@xdef\enit@a{{#1}}% Added braces as \ref is in the 
  \endgroup}                    % global scope. 

% #2=0 don't "normalize", =1 "normalize"

\def\enit@reflabel#1#2{%
  \def\enit@ref{%
    \ifnum\enit@depth=\@ne\else % no level 0
      \advance\enit@depth\@ne
      \@namedef{p@\@enumctr}{}% Don't accumulate labels
      \advance\enit@depth\m@ne
    \fi
    \ifcase#2%
      \def\enit@a{{#1}}%
    \else
      \enit@normlabel{#1}% Returns \enit@a
    \fi
    \expandafter
    \let\csname the\@enumctr\endcsname\enit@a}}

\def\enit@refstar#1{%
  \def#1##1{%
    \if*##1\@empty
      \noexpand#1{\@enumctr}%
    \else
      \noexpand#1{##1}%
    \fi}}

\def\enit@setkeys#1{%
  \@ifundefined{#1}{}%
    {\expandafter\expandafter\expandafter
     \enit@setkeys@i\csname#1\endcsname\@@}}

\def\enit@setkeys@i#1\@@{%
  \@nameuse{enit@shl@\enit@type}{#1}%
  \expandafter\enit@setkeys@ii\the\enit@toks\@@}

\def\enit@setkeys@ii#1\@@{%
  \setkeys{enumitem}{#1}%
  \ifx\enit@ref\relax\else  % Not a logical place, grrr
    \let\enit@saveref\enit@ref
    \let\enit@ref\relax
  \fi}

% pre y post code

\define@key{enumitem}{before}[1]{%
  \def\enit@before{#1}}

\define@key{enumitem}{after}[1]{%
  \def\enit@after{#1}}

\define@key{enumitem}{before*}[1]{%
  \expandafter\def\expandafter\enit@before\expandafter
    {\enit@before#1}}

\define@key{enumitem}{after*}[1]{%
  \expandafter\def\expandafter\enit@after\expandafter
    {\enit@after#1}}

% And now, the three environments are redefined.
% First, code shared by enumerate and itemize.
     
\newdimen\enit@outerparindent
     
\def\enit@preset{%
   \def\makelabel##1{\hss\llap{\enit@format##1}}%
   \let\enit@before\@empty
   \let\enit@after\@empty
   \let\enit@format\@empty
   \let\enit@calcleft\relax
   \let\enit@widest\@empty
   \labelindent\z@skip
   \ifnum\@listdepth=\@ne
     \enit@outerparindent\parindent
   \else
     \parindent\enit@outerparindent
   \fi
   \enit@setkeys{enit@@list}%
   \enit@setkeys{enit@@list\romannumeral\@listdepth}}

\def\enit@resumeset#1#2{%
  \def\enit@a{resume*}%
  \def\enit@b{#2}%
  \ifx\enit@a\enit@b
    \enit@toks\expandafter\expandafter\expandafter
      {\csname enit@savekeys@\@currenvir\endcsname,resume}%
  \else   
    #1{#2}% Returns toks@
  \fi
  \edef\enit@c{%
    \def\noexpand\enit@savekeys{\the\enit@toks}%
    \noexpand\setkeys{enumitem}{\the\enit@toks}}%
  \enit@c}

% The following has 4 arguments, which in enumerate are:
% \@enumdepth, enum, \thr@@, <format>.
% In user defined environments they are:
% \enitdp@<name>, <name>, <max-depth>, <format>

\def\enit@enumerate#1#2#3#4{%
  \def\enit@depth{#1}%
  \def\enit@type{enum}%
  \ifnum#1>#3\relax
    \@toodeep
  \else
    \edef\enit@prevlabel{#2\romannumeral#1}%
    \advance#1\@ne
    \edef\@enumctr{#2\romannumeral#1}%
    \expandafter
    \list
      \csname label\@enumctr\endcsname
      {\usecounter\@enumctr
       \let\enit@ref\relax
       \let\enit@saveref\relax
       \enit@normlabel{\@itemlabel}% Returns \enit@a
       \expandafter\let\@itemlabel\enit@a
       \enit@preset
       \enit@setkeys{enit@@#2}%
       \enit@setkeys{enit@@\@enumctr}%
       \enit@resumeset\enit@shl@enum{#4}%
       \enit@calcleft
       \ifx\enit@ref\relax
         \enit@saveref
       \else
         \enit@ref
       \fi
       \enit@before}%
  \fi}

\def\enit@endenumerate{%
  \enit@after
  \endlist
  \enit@toks\expandafter{\enit@savekeys}%
  \xdef\enit@afterlist{%
    \def\expandafter\noexpand
      \csname enit@savekeys@\@currenvir\endcsname{\the\enit@toks}%
    \def\expandafter\noexpand
      \csname enit@resume@\@currenvir\endcsname{%
      \csname c@\@listctr\endcsname
      \the\csname c@\@listctr\endcsname}}%
  \aftergroup\enit@afterlist}
    
% The following has 4 arguments, which in itemize are:
% \@itemdepth, item, \thr@@, <format>.
% In user defined environments they are:
% \enitdp@<name>, <name>, <max-depth>, <format>
  
\def\enit@itemize#1#2#3#4{%
  \def\enit@depth{#1}%
  \def\enit@type{item}%
  \ifnum#1>#3\relax
    \@toodeep
  \else
    \edef\enit@prevlabel{#2\romannumeral#1}%
    \advance#1\@ne
    \edef\@itemitem{label#2\romannumeral#1}%
    \expandafter
    \list
      \csname\@itemitem\endcsname
       {\enit@preset
        \enit@setkeys{enit@@#2}%
        \enit@setkeys{enit@@#2\romannumeral#1}%
       \enit@resumeset\enit@shl@item{#4}%
       \enit@calcleft
       \enit@before}%
  \fi}

\def\enit@enditemize{%
  \enit@after
  \endlist
  \enit@toks\expandafter{\enit@savekeys}%
  \xdef\enit@afterlist{%
    \def\expandafter\noexpand
      \csname enit@savekeys@\@currenvir\endcsname{\the\enit@toks}}%
  \aftergroup\enit@afterlist}

\def\enit@description#1#2#3#4{%
  \def\enit@depth{#1}%
  \def\enit@type{desc}%
  \ifnum#1>#3\relax
    \@toodeep
  \else
    \list{}%
      {\labelwidth\z@
       \let\makelabel\descriptionlabel
       \let\enit@descstyle\enit@normalstyle
       \let\enit@before\@empty
       \let\enit@after\@empty
       \let\enit@format\@empty
       \labelindent\z@skip
       \enit@setkeys{enit@@list}%
       \enit@setkeys{enit@@list\romannumeral#1}%
       \enit@setkeys{enit@@#2}%
       \enit@resumeset\enit@toks{#4}%
       \itemindent-\leftmargin
       \advance\itemindent\labelindent
       \let\enit@makelabel\makelabel
       \def\makelabel##1{%
         \enit@descstyle{\enit@makelabel{\enit@format##1}}}%
       \enit@before}%
  \fi}

\newcount\enitdp@desc
\enitdp@desc\z@

\def\enit@enddescription{%
  \enit@after
  \endlist
  \enit@toks\expandafter{\enit@savekeys}%
  \xdef\enit@afterlist{%
    \def\expandafter\noexpand
      \csname enit@savekeys@\@currenvir\endcsname{\the\enit@toks}}%
  \aftergroup\enit@afterlist}

% Option ignoredisplayed (see below).

\def\enit@trivlist{%
  \parsep\parskip
  \csname @list\romannumeral\the\@listdepth\endcsname
  \@nmbrlistfalse
  \enit@setkeys{enit@@triv}%
  \enit@setkeys{enit@@triv\romannumeral\@listdepth}%
  \@trivlist
  \labelwidth\z@
  \leftmargin\z@
  \itemindent\z@
  \let\@itemlabel\@empty
  \def\makelabel##1{##1}}

% description styles

% the next definition is somewhat tricky because
% labels are boxed. That's fine when the label is
% just placed at the begining of a line of text,
% but when the box is placed without horizontal
% material, leading is killed. Therefore,
% solutions based on the LaTeX Companion are wrong.
% Here, the \everypar in \@item is overriden
% and the label is printed directly, without
% boxing it.
%
% First, a utility macro

\def\enit@break{%
  \if@nobreak
    \@nobreakfalse
    \clubpenalty\@M
  \else
    \clubpenalty\@clubpenalty
    \everypar{}%
  \fi}

\def\enit@nextlinestyle#1{%
  \hskip-\itemindent
  \global\everypar{%
    \@minipagefalse
    \global\@newlistfalse
    \if@inlabel
      \global\@inlabelfalse
      {\setbox\z@\lastbox
       \ifvoid\z@
         \kern-\itemindent
       \fi
       \sbox\z@{\hskip\labelindent#1\hskip\labelsep}%
       \ifdim\wd\z@>\leftmargin
         {\advance\leftskip-\leftmargin
          \advance\leftskip\labelindent
          \hskip-\labelsep
          #1%
          \par
          \nobreak
          \vskip-\parskip}%
       \else
         \hskip-\leftmargin\hskip-\labelsep\hskip\labelindent
         \rlap{#1}%
         \hskip\leftmargin\hskip\labelsep\hskip-\labelindent
       \fi}%
       \setbox\@labels\box\voidb@x
    \fi
    \enit@break}}

\def\enit@multilinestyle#1{%
  \dimen@\leftmargin
  \advance\dimen@-\labelsep
  \advance\dimen@-\labelindent
  \sbox\z@{%
    \parbox[t]\dimen@{%
      \raggedright\hskip-\labelsep#1}}%
  \setbox\@labels\box\voidb@x
  \dp\z@\z@
  \hskip\labelsep\box\z@
  \hfil}

\def\enit@unboxedstyle#1{%
  \hskip-\itemindent 
  \global\everypar{%
    \@minipagefalse
    \global\@newlistfalse
    \if@inlabel
      \global\@inlabelfalse
      {\setbox\z@\lastbox
       \ifvoid\z@
         \kern-\itemindent
       \fi
       \hskip-\leftmargin\hskip-\labelsep\hskip\labelindent
       #1%
       \hskip\labelsep}%
       \setbox\@labels\box\voidb@x
    \fi
    \enit@break}}

\def\enit@samelinestyle#1{%
  \hskip-\itemindent 
  \global\everypar{%
    \@minipagefalse
    \global\@newlistfalse
    \if@inlabel
      \global\@inlabelfalse
      {\setbox\z@\lastbox
       \ifvoid\z@
         \kern-\itemindent
       \fi
       \sbox\z@{\hskip\labelindent#1\hskip\labelsep}%
       \ifdim\wd\z@>\leftmargin
         \hskip-\leftmargin
         \hskip-\labelsep
         \hskip\labelindent
         #1%
         \hskip\labelsep
       \else
         \hskip-\leftmargin
         \hskip-\labelsep
         \hskip\labelindent
         \rlap{#1}%
         \hskip\leftmargin
         \hskip\labelsep
         \hskip-\labelindent
       \fi}%
       \setbox\@labels\box\voidb@x
    \fi
    \enit@break}}

% Formatting lists globally. Note \romannumeral0 expands
% to nothing.

\newcommand\setenumerate[1][0]{%
  \expandafter\def\csname enit@@enum\romannumeral#1\endcsname}

\newcommand\setitemize[1][0]{%
  \expandafter\def\csname enit@@item\romannumeral#1\endcsname}

\newcommand\setdescription{\def\enit@@desc}

% task: more robust test

\newcommand\setlist[1][0]{%
  \def\enit@b{list}%
  \count@\z@\relax
  \@for\enit@a:=#1\do{%
    \@ifundefined{end\enit@a}%
      {\count@=\enit@a}%
      {\edef\enit@b{\enit@a}}}%
  \expandafter\def\csname enit@@\enit@b\romannumeral\count@\endcsname}

\newcommand\setdisplayed[1][0]{%
  \expandafter\def\csname enit@@triv\romannumeral#1\endcsname}

% A few useful predefined keys
  
\define@key{enumitem}{nolistsep}[true]{%
  \partopsep=\z@skip
  \topsep=\z@ plus .1pt
  \itemsep=\z@skip
  \parsep=\z@skip}

\define@key{enumitem}{noitemsep}[true]{%
  \itemsep=\z@skip
  \parsep=\z@skip}

\define@key{enumitem}{fullwidth}[true]{%
  \leftmargin\z@
  \labelwidth\z@
  \def\makelabel##1{%
    \hskip\labelsep\enit@format##1}}

% User defined enumerate and itemize

\def\enit@xset@itemize#1#2{%
  \@namedef{label#1\romannumeral\count@}{%
    \PackageError{enumitem}{Undefined label}%
      {You have defined a list, but labels have
       not been setup.\MessageBreak Use the label field.}}}

\def\enit@xset@enumerate#1#2{%
  \enit@xset@itemize{#1}{#2}%
  \@definecounter{#1\romannumeral\count@}}

\let\enit@xset@description\@gobbletwo

% <new/renew>, <name>, <type>, <max-depth>

\def\enit@newlist#1#2#3#4{%
  \count@\@ne
  \loop
    \@nameuse{enit@xset@#3}{#2}{#4}%
    \ifnum\count@<#4
    \advance\count@\@ne
  \repeat
  \@ifundefined{enitdp@#2}%
    {\expandafter\newcount\csname enitdp@#2\endcsname}{}%
  \csname enitdp@#2\endcsname\z@
  \count@#4
  \advance\count@\m@ne
  \edef\enit@a{%
    \noexpand#1{#2}[1][]%
      {\noexpand\enit@checkenv{#2}%
       \expandafter\noexpand\csname enit@#3\endcsname
       \expandafter\noexpand\csname enitdp@#2\endcsname
       {#2}%
       {\the\count@}%
       {####1}}%
      {\expandafter\noexpand\csname enit@end#3\endcsname}}%
  \enit@a}


\newcommand\newlist{\enit@newlist\newenvironment}
\newcommand\renewlist{\enit@newlist\renewenvironment}

\def\enit@checkenv#1{%
  \def\enit@a{#1}%
  \ifx\enit@a\@currenvir\else
      \PackageError{enumitem}{Bad nesting}%
          {You are using a non grouping form of a list
           environment.\MessageBreak
           Use \string\begin/\string\end.}%
  \fi}%
    
% And options

\newif\ifenit@loadonly

\DeclareOption{ignoredisplayed}{\let\enit@trivlist\trivlist}
\DeclareOption{loadonly}{\enit@loadonlytrue}
\DeclareOption{shortlabels}
  {\def\enit@shl@enum#1{%
     \def\enit@c{#1}%
     \enit@first#1,\@nil\@@nil}%
     \let\enit@shl@item\enit@shl@enum}

\ProcessOptions

\let\trivlist\enit@trivlist

\ifenit@loadonly\else

\renewenvironment{enumerate}[1][]
  {\enit@enumerate\@enumdepth{enum}\thr@@{#1}}
  {\enit@endenumerate}

\renewenvironment{itemize}[1][]
  {\enit@itemize\@itemdepth{item}\thr@@{#1}}
  {\enit@enditemize}

\renewenvironment{description}[1][]
  {\enit@description\z@{desc}\@M{#1}}
  {\enit@enddescription}

\fi


\endinput

